Reducing the complexity of finite-temperature auxiliary-field quantum Monte Carlo

The auxiliary-field quantum Monte Carlo (AFMC) method is a powerful and widely used technique for ground-state and finite-temperature simulations of quantum many-body systems. We introduce several algorithmic improvements for finite-temperature AFMC calculations of dilute fermionic systems that reduce the computational complexity of most parts of the algorithm. This is principally achieved by reducing the number of single-particle states that contribute at each configuration of the auxiliary fields to a number that is of the order of the number of fermions. Our methods are applicable for both the canonical and grand-canonical ensembles. We demonstrate the reduced computational complexity of the methods for the homogeneous unitary Fermi gas.

==> plots/states/nocc.dat <==
#Lattice      beta*ef   ns            nocc
5      3.3333333333   125           125.00000000000000
5      3.5714285714   125           125.00000000000000
5      3.8461538462   125           125.00000000000000
5      4.1666666667   125           125.00000000000000
5      4.5454545455   125           124.88888888888889
5      5.0000000000   125           123.16666666666667
5      5.5555555556   125           120.11111111111111
5      6.2500000000   125           116.50000000000000
5      7.1428571429   125           110.30555555555556
5      8.3333333333   125           100.63888888888889
5      10.0000000000   125           89.638888888888886
5      12.5000000000   125           81.722222222222229


7      3.3333333333   343           285.97222222222223
7      3.5714285714   343           272.00000000000000
7      3.8461538462   343           258.91666666666669
7      4.1666666667   343           244.80555555555554
7      4.5454545455   343           227.55555555555554
7      5.0000000000   343           205.88888888888889
7      5.5555555556   343           186.19444444444446
7      6.2500000000   343           166.88888888888889
7      7.1428571429   343           148.27777777777777
7      8.3333333333   343           126.41666666666667
7      10.0000000000   343           106.63888888888889
7      12.5000000000   343           90.055555555555557


9      3.3333333333   729           360.25000000000000
9      3.5714285714   729           333.75000000000000
9      3.8461538462   729           302.80555555555554
9      4.1666666667   729           275.27777777777777
9      4.5454545455   729           252.94444444444446
9      5.0000000000   729           229.25000000000000
9      5.5555555556   729           201.94444444444446
9      6.2500000000   729           179.88888888888889
9      7.1428571429   729           158.13888888888889
9      8.3333333333   729           135.33333333333334
9      10.0000000000   729           112.86111111111111
9      12.5000000000   729           93.222222222222229


11      3.3333333333   1331           391.83333333333331
11      3.5714285714   1331           357.86111111111109
11      3.8461538462   1331           324.66666666666669
11      4.1666666667   1331           295.19444444444446
11      4.5454545455   1331           264.80555555555554
11      5.0000000000   1331           242.80555555555554
11      5.5555555556   1331           215.61111111111111
11      6.2500000000   1331           189.58333333333334
11      7.1428571429   1331           167.02777777777777
11      8.3333333333   1331           144.11111111111111
11      10.0000000000   1331           120.41666666666667
11      12.5000000000   1331           98.972222222222229


13      3.3333333333   2197           411.27777777777777
13      3.5714285714   2197           378.25000000000000
13      3.8461538462   2197           345.86111111111109
13      4.1666666667   2197           321.00000000000000
13      4.5454545455   2197           282.97222222222223
13      5.0000000000   2197           255.22222222222223
13      5.5555555556   2197           229.08333333333334
13      6.2500000000   2197           200.08333333333334
13      7.1428571429   2197           176.47222222222223
13      8.3333333333   2197           152.27777777777777
13      10.0000000000   2197           127.44444444444444
13      12.5000000000   2197           103.55555555555556


15      3.3333333333   3375           435.27777777777777
15      3.5714285714   3375           402.08333333333331
15      3.8461538462   3375           366.91666666666669
15      4.1666666667   3375           333.61111111111109
15      4.5454545455   3375           300.50000000000000
15      5.0000000000   3375           268.55555555555554
15      5.5555555556   3375           243.75000000000000
15      6.2500000000   3375           214.50000000000000
15      7.1428571429   3375           186.69444444444446
15      8.3333333333   3375           161.47222222222223
15      10.0000000000   3375           135.52777777777777
15      12.5000000000   3375           109.13888888888889




==> plots/time/optimized.dat <==
# Lattice  Samples    Time         Diag(trace)
5           8        196.2579      157.5431
7           8        404.288       312.697
9           8        646.0683      351.8365
11          8       1309.6734      372.8506
13          8       3278.7463      405.3417
15          8       6952.7131     431.8217


==> plots/time/runs.dat <==
#Lattice      beta*ef   Samples(opt)   Time(opt)  Diag(opt)      samples(unopt)   time(unopt)   diag(unopt0     
5      3.3333333333       9        85.7231        69.7670            9        90.1527        70.0584        
5      3.5714285714       9        91.2576        72.9390            9        95.7823        75.1260        
5      3.8461538462       9        99.5568        82.1469            9        100.3902        82.5313       
5      4.1666666667       9        109.2011        88.0786           9        108.4118        88.0526       
5      4.5454545455       9        131.3477        105.3368          9        129.9286        107.9597      
5      5.0000000000       9        158.0947        123.4656          9        155.9811        125.0591      
5      5.5555555556       9        181.7125        155.9307          9        187.3460        147.7368      
5      6.2500000000       9        199.9690        163.7145          9        200.5961        165.3412      
5      7.1428571429       9        205.6303        170.1339          9        213.0476        171.8509      
5      8.3333333333       9        206.0003        167.7725          9        238.7345        186.8023      
5      10.0000000000       9        223.7258        178.0194          9        292.5860        239.8765     
5      12.5000000000       9        193.1515        156.4153          9        345.2169        301.7847     
                                                                                                            
                                                                                                            
7      3.3333333333       9        729.3878        659.4556          9        737.9359        659.2943      
7      3.5714285714       9        710.0585        643.0668          9        727.9757        643.6701      
7      3.8461538462       9        735.8744        659.8873          9        778.1796        692.1466      
7      4.1666666667       9        782.3599        707.9587          9        826.7197        734.5155      
7      4.5454545455       9        780.6804        698.7522          9        908.4147        820.4030      
7      5.0000000000       9        798.8584        699.5523          9        988.8179        877.4428      
7      5.5555555556       9        759.5181        666.7279          9        1126.4943        1006.7060    
7      6.2500000000       9        702.4848        577.1457          9        1206.5189        1075.3426    
7      7.1428571429       9        594.1021        491.5669          9        1354.8476        1185.6060    
7      8.3333333333       9        491.5049        388.1757          9        1478.9987        1312.9551    
7      10.0000000000       9        448.6657        342.5332          9        1685.8169        1516.4172   
7      12.5000000000       9        371.2122        260.4310          9        2131.1185        1942.2783   
                                                                                                            
                                                                                                            
9      3.3333333333       9        3203.2800        2975.5094        9        3816.1903        3419.1876    
9      3.5714285714       9        3354.4599        2954.6814        9        3961.4996        3603.5166    
9      3.8461538462       9        3353.2383        3117.7968        9        4187.2772        3786.0213    
9      4.1666666667       9        2958.2145        2710.2205        9        4454.8407        4051.3546    
9      4.5454545455       9        2385.8300        2075.8107        9        4848.9302        4457.8597    
9      5.0000000000       9        1742.4334        1446.4944        9        5137.9280        4648.4790    
9      5.5555555556       9        1425.2686        1141.2493        9        5536.9754        5036.3167    
9      6.2500000000       9        1126.3570        867.1759         9        6224.8905        5695.1823    
9      7.1428571429       9        862.9184        609.1676          9        6901.7344        6360.3629    
9      8.3333333333       9        729.4597        440.4382          9        7851.9229        7118.8834    
9      10.0000000000       9        693.1412        372.6580          9        8551.6471        7800.2803   
9      12.5000000000       9        681.1684        285.7455          9        11842.5759        10963.6248 
                                                                                                            
                                                                                                            
11      3.3333333333       9        6871.0428        6084.4676        9        14071.9826        12794.6238 
11      3.5714285714       9        6099.1928        5353.2159        9        16104.2681        14799.8840 
11      3.8461538462       9        5957.3277        5079.3462        9        17014.1996        15330.3269 
11      4.1666666667       9        4590.7557        3812.1796        9        17694.6571        16196.9511 
11      4.5454545455       9        3498.5233        2858.0842        9        19358.6023        17787.7980 
11      5.0000000000       9        2504.0012        1873.5399        9        19655.7631        17435.5694 
11      5.5555555556       9        1982.2931        1322.6691        9        22568.2367        20070.1946 
11      6.2500000000       9        1684.2183        953.9523         9        27051.0011        25364.8572 
11      7.1428571429       9        1406.8706        634.6506         9        31042.5429        28602.7646 
11      8.3333333333       9        1387.4371        474.8490         9        36650.1285        33417.3542 
11      10.0000000000       9        1456.3051        402.2806         9        43796.4914        40855.2256
11      12.5000000000       9        1616.7231        340.2046         9        70390.5955        67519.9875
                                                                                                            
                                                                                                            
13      3.3333333333       9        11642.4063        10048.8551      9        69515.6525        62904.9017 
13      3.5714285714       9        8184.2532        6785.4142        9        76569.5189        70858.7279 
13      3.8461538462       9        7487.9431        6006.9330        8        78842.6993        74369.1467 
13      4.1666666667       9        5684.2826        3999.7306        8        77635.2235        71439.9471 
13      4.5454545455       9        4534.3805        2962.9475        8        84486.2955        78828.0986 
13      5.0000000000       9        3724.2000        2021.3828        7        79149.1487        72599.9285 
13      5.5555555556       9        3141.1781        1429.0822        6        81861.7985        78270.5227 
13      6.2500000000       9        3035.6925        1000.9752        5        78592.2047        74946.7972 
13      7.1428571429       9        2874.8612        690.1213         4        84095.1194        80448.0087 
13      8.3333333333       9        3130.9982        527.2490         3        71584.7905        68984.7460 
13      10.0000000000       9        3543.7272        413.2524         2        59947.0644        57545.7252
13      12.5000000000       9        4163.1398        370.6943         1        46578.2282        45754.6660


15      3.3333333333       9        13563.0653        9826.0945
15      3.5714285714       9        9643.1640        6788.4901
15      3.8461538462       9        8981.6755        5834.2145
15      4.1666666667       9        7697.4957        4200.1336
15      4.5454545455       9        6628.5474        3020.3149
15      5.0000000000       9        5813.7872        2023.3867
15      5.5555555556       9        5707.7701        1514.3665
15      6.2500000000       9        5866.9808        1072.1891
15      7.1428571429       9        5876.8258        737.7683
15      8.3333333333       9        6822.0092        569.2914
15      10.0000000000       9        7976.7990        441.3659
15      12.5000000000       9        9644.2648        405.7604




==> plots/time/unoptimized.dat <==
# Lattice  Samples    Time       Diag(trace)
5           8       268.2070     214.4817
7           8       1466.2583    1316.1120
9           8       7923.9461    7322.3167
11          8       39127.7448   36735.3001
13          1       30260.9213   29486.825


==> plots/transform_gam/timing_gamma.dat <==
# Timing for optimizations of calculation of gamma matrices

# Original code, no optimizations
#lattice   samples    orig
5    1    1.6835
7    1    116.2331
9    1    2333.8410


# With reduced model space
#lattice   samples    nred_only
5    1    0.7702
7    1    12.2896
9    1    61.5206
11    1    260.0505
13    1    870.6748


# With reduced model space and reduced points in Fourier transform
#lattice   samples    nred_nft
5    1    0.0605
7    1    0.5209
9    1    2.0862
11    1    8.6048
13    1    24.7679
15    1    61.1011


# With reduced model space, reduced number of points in Fourier transform, and
# occupied states optimized
#lattice   samples    new
5    1    0.0578
7    1    0.5338
9    1    2.1986
11    1    8.7645
13    1    24.2409
15    1    63.3495



